Ten-moment two-fluid plasma model agrees well with PIC/Vlasov in GEM problem

We simulate magnetic reconnection in the GEM problem using a two-fluid model with 10 moments for the electron fluid as well as the proton fluid. We show that use of 10 moments for electrons gives good qualitative agreement with the the electron pressure tensor components in published kinetic simulations.

==> analysis.txt <==

model movie   frame  time    delta_phi %recon
===== =====   =====  ====    ========= ======
g05   movie2  12     12       .79581   .13272
g05   movie1  48     12.00    .79773   .13466
g05   movie1  51     12.75    .96335   .16243
g05   movie1  52     13.00   1.0228    .17235
g05   movie2  13     13      1.0203    .16996
g05   movie1  53     13.25   1.088     .18324

When does delta_phi = 1?

model movie   low_t   hgh_t    time1
g05   movie2  12      13       12.9096
g05   movie1  12      13       12.8987
g05   movie1  12.75   13.00    12.9041

  movie 1: 12.75 to 13.00:
    low_weight = (1-.96335)
    hgh_weight = (1.0228-1)
    time1 = (12.75*hgh_weight+13*low_weight)/(hgh_weight+low_weight)

  movie 2: 12 to 13:
    low_weight = (1-.79581)
    hgh_weight = (1.0203-1)
    time1 = (12*hgh_weight+13*low_weight)/(hgh_weight+low_weight)

  movie 1: 12.00 to 13.00:
    low_weight = (1-.79773)
    hgh_weight = (1.0228-1)
    time1 = (12*hgh_weight+13*low_weight)/(hgh_weight+low_weight)

model movie   frame  time    delta_phi %recon
===== =====   =====  ====    ========= ======
g10   movie2  17     17       .94676   .15825
g10   movie1  68     17.00    .94404   .15972
g10   movie1  69     17.25    .99834   .16887
g10   movie1  70     17.50   1.0596    .17919
g10   movie1  72     18.00   1.1886    .20095
g10   movie2  18     18      1.1931    .19934

When does delta_phi = 1?

model movie   low_t   hgh_t  low_weight  hgh_weight  time1
g10   movie2  17      18     .0532       .1931       17.2161
g10   movie1  17      18     .0560       .1886       17.2288
g10   movie1  17.25   17.50  .0017       .0596       17.2568

  movie 2: 17 to 18:
    low_weight = (1-.94676)
    hgh_weight = (1.1931-1)
    time1 = (17*hgh_weight+18*low_weight)/(hgh_weight+low_weight)

  movie 1: 17 to 18:
    low_weight = (1-.94404)
    hgh_weight = (1.1886-1)
    time1 = (17*hgh_weight+18*low_weight)/(hgh_weight+low_weight)
    
  movie 1: 17.25 to 17.50:
    low_t = 17.25;
    hgh_t = 17.50;
    low_delta_phi = .99834;
    hgh_delta_phi = 1.0596;
    low_weight = (1-low_delta_phi)
    hgh_weight = (hgh_delta_phi-1)
    time1 = (low_t*hgh_weight+hgh_t*low_weight)/(hgh_weight+low_weight)

Interpolations to get time t when 1 unit of flux passes
through the x-axis:

  Hakim07:

    centimeters:  6.55   7.7    8.77
    time:         15     t      20

    t = 17.6

  LoHaSh10/05:

    centimeters:  1.77   2.72   3.56
    time:         10     t      20

    t = 15.3

  Hakim06:

    centimeters:  3.71   3.85   4.96
    time:         15     t      20

    t = 15.56


